Tube-Based Model Predictive Control with Random Fourier Features for Nonlinear Systems

This paper presents a computationally efficient approach for robust Model Predictive Control of nonlinear systems by combining Random Fourier Features with tube-based MPC. Tube-based Model Predictive Control provides robust constraint satisfaction under bounded model uncertainties arising from approximation errors and external disturbances. The Random Fourier Features method approximates nonlinear system dynamics by solving a numerically tractable least-squares problem, thereby reducing the approximation error. We develop the integration of RFF-based residual learning with tube MPC and demonstrate its application to an autonomous vehicle path-tracking problem using a nonlinear bicycle model. Compared to the linear baseline, the proposed method reduces the tube size by approximately 50%, leading to less conservative behavior and resulting in around 70% smaller errors in the test scenario. Furthermore, the proposed method achieves real-time performance while maintaining provable robustness guarantees.

==> bicycle_control.csv <==
0,-0.00852015632522471,0,-0.00770837847638465
0.1,-0.050895139552136,0.1,-0.0489065790628619
0.2,-0.0999654329833916,0.2,-0.0978802848633889
0.3,-0.142565824342324,0.3,-0.144996621005416
0.4,-0.185504969034302,0.4,-0.189047302558852
0.5,-0.241615357845038,0.5,-0.240250014668201
0.6,-0.275516048358505,0.6,-0.282368247825649
0.7,-0.315233785942667,0.7,-0.311892466500858
0.8,-0.327801600648258,0.8,-0.330478590244143
0.9,-0.308059687532313,0.9,-0.311146233497185
1,-0.284344566852518,1,-0.289320413019626
1.1,-0.245764958731765,1.1,-0.239948776226884
1.2,-0.210301471037084,1.2,-0.203430605622501
1.3,-0.159964168033748,1.3,-0.158769802401728
1.4,-0.103428747488269,1.4,-0.104360188737785
1.5,-0.0589317375638502,1.5,-0.0617833711606646
1.6,-0.0164798044428038,1.6,-0.0276574682323103
1.7,0.0271989682289831,1.7,0.0232143917563042
1.8,0.067598466440308,1.8,0.0739223517674018
1.9,0.121841800941589,1.9,0.121231746860626
2,0.169964377931728,2,0.172571702537618
2.1,0.226549833319694,2.1,0.237470302371648
2.2,0.291810580452463,2.2,0.2888071408733
2.3,0.329598788153052,2.3,0.334525522048987
2.4,0.365445192867261,2.4,0.360400279875775
2.5,0.37386970181741,2.5,0.361398972595174
2.6,0.34473278314038,2.6,0.354651858981691
2.7,0.312971512581716,2.7,0.305796956316406
2.8,0.253420458927935,2.8,0.249989565141606
2.9,0.192755346331955,2.9,0.1892853180798
3,0.145370273328386,3,0.148193632446101
3.1,0.088890486600178,3.1,0.103111214311468
3.2,0.0491074908584803,3.2,0.0494339049679162
3.3,0.00166869777748953,3.3,0.00362365280194182
3.4,-0.0458059351135215,3.4,-0.044807815663388
3.5,-0.0897270391256971,3.5,-0.0859725476506688
3.6,-0.144546359377999,3.6,-0.148516670811021
3.7,-0.211760828389791,3.7,-0.19944119075962
3.8,-0.275016968640998,3.8,-0.28279853404795
3.9,-0.32895304022624,3.9,-0.384908990216834
4,-0.394139381073494,4,-0.379907020083023
4.1,-0.397354678567069,4.1,-0.38278225929101
4.2,-0.407055704981281,4.2,-0.373190381522461
4.3,-0.403242680386525,4.3,-0.368470271990314
4.4,-0.311958639495027,4.4,-0.364021009804703
4.5,-0.241014413826317,4.5,-0.240486446581222
4.6,-0.17687402118963,4.6,-0.178875863424771
4.7,-0.127425108009518,4.7,-0.122021130358402
4.8,-0.0776616328360043,4.8,-0.0815499760624917
4.9,-0.0333359479633432,4.9,-0.0341246298913564
5,0.0172947555126814,5,0.00903568296207941
5.1,0.0644439653953487,5.1,0.0480024516498825
5.2,0.114201810576725,5.2,0.0816416019430114
5.3,0.174447568292614,5.3,0.16969842978051
5.4,0.23980770308552,5.4,0.338532535065434
5.5,0.313421368346446,5.5,0.380999344813773
5.6,0.392667109035468,5.6,0.378613785955875
5.7,0.427981885902488,5.7,0.385323425192605
5.8,0.445341304046807,5.8,0.380256732479524
5.9,0.43606218653456,5.9,0.387217415513199
6,0.416247157196546,6,0.380850460568329
6.1,0.341877014663498,6.1,0.372834660432346
6.2,0.211884555645804,6.2,0.282160404883535
6.3,0.150073639195143,6.3,0.157390370975441
6.4,0.109069437635118,6.4,0.102389933248266
6.5,0.0593310216533822,6.5,0.0578289587117291
6.6,0.0135881191431492,6.6,0.0325196640135386
6.7,-0.0323175245337792,6.7,0.0172282941094218
6.8,-0.0737592390775537,6.8,-0.0150872354700775
6.9,-0.139382977887991,6.9,-0.122104387696601
7,-0.198147655786983,7,-0.401930407485635
7.1,-0.274481036889419,7.1,-0.372862988574512
7.2,-0.369270297513047,7.2,-0.386903630609918
7.3,-0.445510081760972,7.3,-0.377881944503307
7.4,-0.468783323930168,7.4,-0.381874388291069
7.5,-0.47533960541665,7.5,-0.389141054257864
7.6,-0.456368432388593,7.6,-0.390405357405653
7.7,-0.421088553618779,7.7,-0.383236631567576
7.8,-0.337165458245091,7.8,-0.371532641659518
7.9,-0.181604163778664,7.9,-0.347227400595648
8,-0.127796802879601,8,-0.122514933302684
8.1,-0.0891015701738596,8.1,-0.0694070519806673
8.2,-0.0409201491551995,8.2,-0.0584142267116652
8.3,0.00411673075125382,8.3,-0.054621305178257
8.4,0.044074426955192,8.4,-0.0419919627174638
8.5,0.0908337665093489,8.5,0.08912069984509
8.6,0.148080024531979,8.6,0.402907013104758
8.7,0.218476257731791,8.7,0.373799621666405
8.8,0.318911746050415,8.8,0.38324558171882
8.9,0.468029725839684,8.9,0.382720433287036
9,0.482269911493477,9,0.386190866162914
9.1,0.489301826226437,9.1,0.392830254070989
9.2,0.490122586383384,9.2,0.383259355116545
9.3,0.469271467867273,9.3,0.389115729377463
9.4,0.419633729697989,9.4,0.386680558598629
9.5,0.34205824882322,9.5,0.375322031246316
9.6,0.157609520325648,9.6,0.35793165587005
9.7,0.101184080504074,9.7,0.129131683123864
9.8,0.0579426732476887,9.8,0.0580760368953901
9.9,0.0227022348665679,9.9,0.0861594061461691
10,-0.0164579122174434,10,0.109453723977777
10.1,-0.0566646907665581,10.1,-0.0236844795335225
10.2,-0.0955130881150393,10.2,-0.395633952151251
10.3,-0.154861033099293,10.3,-0.372166299879461
10.4,-0.251905970318385,10.4,-0.388094741866641
10.5,-0.47986706875616,10.5,-0.383564988517966
10.6,-0.489634794783575,10.6,-0.386660418571359
10.7,-0.493497844611051,10.7,-0.386145899489873
10.8,-0.494371380285583,10.8,-0.39189844795335
10.9,-0.494035266087107,10.9,-0.387602191414515
11,-0.477265943231255,11,-0.39121494148355
11.1,-0.414330970003678,11.1,-0.391853911905241
11.2,-0.332094539976018,11.2,-0.383441390012865
11.3,-0.1288281403662,11.3,-0.351116789848037
11.4,-0.0778321936565096,11.4,-0.131131642258734
11.5,-0.0376591874613845,11.5,-0.0038031491475365
11.6,1.64733453877821e-05,11.6,0.0275940805454607
11.7,0.0436186410981407,11.7,0.0459945781850982
11.8,0.0737782309637413,11.8,0.0713547933607556
11.9,0.0822321174652942,11.9,0.0739451289208059


==> bicycle_results.csv <==
0,0,0,0,0,0,0,0
0.1,-0.000490606699663764,5.51672660073119e-06,0.000560946118247022,0.1,0.000180628736990685,-0.000453904621696996,0.0114575907716268
0.2,-0.00152702661660311,0.00129228970446494,0.000646620452847708,0.2,-0.000391029755931038,0.000687402436273209,0.0131771853794705
0.3,0.000380564941282147,-0.00142082901391507,0.000998902757522266,0.3,0.00082280439558914,-0.000600434723016413,0.0139399975889425
0.4,-0.00237629507856751,-0.00300509632370063,0.00155108103462112,0.4,0.00120486907768263,-0.00358307771548273,0.0146993460120284
0.5,-0.00418732428646214,-0.000950329926844393,0.00335792726474755,0.5,-0.00267248663322934,-0.00309928747214215,0.0158843621073036
0.6,-0.00521183470973949,-0.00418392353233211,0.00524150110680971,0.6,-0.00679186890575274,-0.00367427497120894,0.0181078636396187
0.7,-0.00896866546417033,-0.000722072657485877,0.0075825961721159,0.7,-0.0109801891603551,-0.00374508121889777,0.0207537848553266
0.8,-0.00836720795704102,-0.00107818852617699,0.0112443067279777,0.8,-0.0143769508574723,-0.000773643957752247,0.0241156675648842
0.9,-0.0104801187115258,-0.00311347873809649,0.011211754246049,0.9,-0.0147904579541896,-0.00278484422430976,0.0255718582112586
1,-0.0145335935296221,0.000491168950027108,0.0103046766011891,1,-0.0166512880682427,0.00135062428064823,0.0254227920226902
1.1,-0.0158725294553602,0.00256124226641352,0.00996709635106485,1.1,-0.0171173128520209,0.000573376552178659,0.0238570196364129
1.2,-0.0136195229915563,0.00593990474219769,0.00983119985003988,1.2,-0.0161205232512586,0.00462082622512776,0.0221344956631147
1.3,-0.00701125160975562,0.00335330141731572,0.00855830143269283,1.3,-0.0108020827563652,0.00445524740482673,0.0207686531654855
1.4,-0.00300631903425653,-0.000670680337372172,0.00511509403471262,1.4,-0.00591865428577451,0.000790797388771746,0.0178300984772397
1.5,-0.00241222313393146,-0.000527798979897332,0.00250595901827035,1.5,-0.004793396552558,0.00125472492145366,0.0154333626070761
1.6,-0.00267949274010823,8.80798102921393e-05,0.00109467369764851,1.6,-0.00288253672246134,0.00338412912206969,0.0149459971344528
1.7,-0.00112359473029189,-0.00023462374055991,0.000565718899692795,1.7,0.00131386632888864,-0.000318442188198958,0.0143610755659394
1.8,-0.0021199804633792,0.00210258955133792,0.000243217442489093,1.8,0.000873244949564386,-0.00145700227803575,0.0136703629026515
1.9,-0.00377045094650317,0.00183292677025506,0.000500363961532638,1.9,-0.00111726232067713,0.000421765298524732,0.013646234230149
2,-0.000722962062806128,0.00326030635944211,0.000925850854496495,2,0.000486475224004868,0.00171902038494651,0.014174908775062
2.1,0.00374628318232027,0.00289658555567912,0.00212876824091278,2.1,1.38353183519241e-06,0.00168148288393114,0.0159015756876701
2.2,0.00710332519459787,0.000426927008112994,0.00502303774954052,2.2,0.00309829461954952,0.00493980416556224,0.0176013801388272
2.3,0.00786394947364727,0.00467890560380986,0.00781018295918983,2.3,0.00813776355372879,0.006591116729802,0.0200610707611072
2.4,0.0142190090639046,0.00153611307948298,0.0100123961387047,2.4,0.0148498206755931,0.00566101967759536,0.0235766580815452
2.5,0.0148100072471536,0.000205703101805857,0.0142747228262597,2.5,0.0220627995027592,0.0010641565108853,0.0264155936168214
2.6,0.0154378607845709,0.00105798596696549,0.0153069146972421,2.6,0.0256933107854864,-0.0049437166866254,0.0275161586800662
2.7,0.0163140872117381,-0.00408257494904032,0.0152216021304353,2.7,0.0198755781229912,-0.00184361250990915,0.0296684140339388
2.8,0.0120159093118458,-0.00209048478908234,0.0139846425256984,2.8,0.017372117168212,-0.00250955246340805,0.0266318513720336
2.9,0.0123175554633416,-0.00187519868962761,0.00894596682164776,2.9,0.0172951790320046,-0.00255615077986373,0.022256695917064
3,0.00992969619546377,-0.00346368831223124,0.00638833363027241,3,0.0160968489440803,-0.00663617214506012,0.0199144905119357
3.1,0.00537289347991163,-2.14372203643392e-05,0.00400856632092303,3.1,0.0102504753880164,-0.00610982838636175,0.0183623728467481
3.2,0.00444896154017581,-0.00181061353597422,0.00207626472931416,3.2,0.00373060011049827,-0.00158014450668647,0.016048559802681
3.3,0.00199819571320794,-0.000188613106638795,0.00110636249932202,3.3,0.00168423240721053,-0.000514555709159283,0.0143134498876035
3.4,0.00243241045491256,3.21967042006241e-05,0.000312189497248977,3.4,0.00117395836285255,0.000708210548638004,0.01347745843505
3.5,0.00217854367476625,-0.00169486253027034,0.000214563880337188,3.5,0.00338595397151675,-0.00192731925782072,0.0132353270220925
3.6,-0.00089993385016738,-0.00102542263401822,0.000667375109733137,3.6,0.00179473314174445,0.00206514070511567,0.0138863207762059
3.7,-0.0022706201344537,0.000311946618165223,0.0021570949667844,3.7,0.00377122342452348,-0.000936227895872931,0.0146639003758797
3.8,0.000451608753774724,-0.00303131813158426,0.00467003325515031,3.8,0.00298749633243578,0.000888827917017746,0.0157449806293332
3.9,-0.00270411887046405,-0.00696708710189323,0.00608943436475011,3.9,0.00293248736963868,-0.00348806265544122,0.0182838244348701
4,-0.00898872732616777,-0.00253742868009207,0.00953662057082771,4,-0.000484478632721599,-0.0239537759713033,0.0201847571632184
4.1,-0.0123773866569891,-0.00408439645668275,0.0142863037317499,4.1,-0.0225093518192724,-0.0179617245818019,0.0192685491755007
4.2,-0.014609889195785,0.00746161027703984,0.0159580847295527,4.2,-0.0422513135422202,-0.000752668202672839,0.0209728381530013
4.3,-0.00789204225269041,0.0104227020605702,0.019846402361848,4.3,-0.0433121967638108,0.0188201036415037,0.0249954804314048
4.4,0.00176006791484696,-0.00439071640466986,0.0263467306913283,4.4,-0.0258427240346567,0.0206651318102744,0.0322614998903869
4.5,-0.00116995243380701,-0.00338498354662634,0.0163515041461115,4.5,-0.00511356407807323,-0.00282676537957353,0.037360078987673
4.6,-0.0035342961287656,-0.00208343616773321,0.00922732134055297,4.6,-0.00848370813921425,0.000330498756141832,0.0225007267438115
4.7,-0.00442719702237336,0.000740254911148546,0.00558529389482891,4.7,-0.00941547740157084,0.00130960091520453,0.0179263667595871
4.8,-0.0041859512719702,0.000974083797206908,0.00323829543312276,4.8,-0.00864333427329678,0.0044639104782576,0.0161435922125093
4.9,-0.00475356258334112,0.00185318765690745,0.00151090750051955,4.9,-0.00399595181880006,0.00239022257259301,0.0149340523897514
5,-0.00257390688298873,-0.000542456754962924,0.000655470052278512,5,-0.00138839971510301,0.000381463666100316,0.0137528781578919
5.1,-0.00372665228846603,5.31580101016977e-05,0.000199572800501505,5.1,-0.000104077869540003,-0.00319499202865401,0.0133478799172616
5.2,-0.00614623712362919,0.00209598631880223,0.000531448360912619,5.2,-0.00284343164785408,-0.00708519518229088,0.0132767204759351
5.3,-0.00348900988276151,0.00187357276404169,0.00104485119531859,5.3,-0.00934385438171821,-0.0199619145384122,0.0136123191903625
5.4,-0.00233104972790688,0.00396986028628287,0.00244058207844265,5.4,-0.0297268921738208,-0.0195331676922218,0.0141627547039522
5.5,0.00413774068502798,0.0041854524104219,0.00413164700374967,5.5,-0.0521267508677396,0.0256214885001508,0.0147504211080878
5.6,0.00797376147960877,0.00460478360352965,0.00815937840107168,5.6,-0.0256211798192998,0.0569088859911876,0.019183506092703
5.7,0.0112334683359702,0.00488956509688253,0.0128657872883335,5.7,0.0288361848185738,0.0527298395254433,0.0177404071651338
5.8,0.0166491247305999,-0.00336246014958379,0.00618723614157,5.8,0.0819166370375472,0.0252306387432834,0.0192288660156921
5.9,0.0136022281744763,-0.0127347901259028,0.00619915231692942,5.9,0.105295916187982,-0.0174281348867414,0.0189520570936655
6,0.0017355778849301,-0.0164967469430104,0.0146212569647029,6,0.0874889970673783,-0.0443195978878221,0.0210163721300091
6.1,-0.0151031795963555,-0.00178417287807945,0.0357404453273335,6.1,0.0434969075889631,-0.0437989393836153,0.029174231255203
6.2,-0.0177787793412641,0.0145133205120582,0.0355454783923194,6.2,-0.000924906145577137,-0.0123418400107057,0.0470378597121764
6.3,-0.00200801685343815,0.00650176696824979,0.00939266927866906,6.3,-0.014500371460465,0.00878230271776205,0.0411816669061888
6.4,0.00489480328281937,-0.000988996439518196,0.00375920016042571,6.4,-0.00503686800521224,0.00344049935422388,0.0218387261939257
6.5,0.00292325527121088,-0.000183309566241121,0.00263954933013945,6.5,-0.00127967642242194,0.000378766559373551,0.0162536009132577
6.6,0.00293400018936346,-0.000115040501200972,0.0010978175771035,6.6,8.61877069836935e-05,-0.00275812573130601,0.0143815566589985
6.7,0.00319865194601373,1.05200487133815e-05,0.000327300301724414,6.7,-0.00342476800925631,0.00179839374262314,0.0144250213970505
6.8,0.00467336517923659,-0.00278303225812268,0.000135606310213156,6.8,-0.00178455508367836,0.0197622478730273,0.0139850942253303
6.9,0.00265039444576906,0.000518761623746932,0.00061421977686591,6.9,0.0183000877783855,0.0449360011026758,0.0134373882940047
7,0.00266010376318776,-0.00262313408798076,0.00148565749451469,7,0.0636297869026753,0.0487785445152812,0.0132366705086896
7.1,-0.000491232396088635,-0.00295400721126978,0.00295622491075779,7.1,0.111016725151334,-0.0419329339357133,0.0161268366205375
7.2,-0.00611138249249939,-0.00310236042058952,0.00544107474679697,7.2,0.0700491578876216,-0.08499984430635,0.0168737081620786
7.3,-0.0106304464295264,-0.00603216792021786,0.00736775840875953,7.3,-0.0174084135311298,-0.0983438403107018,0.020260538501231
7.4,-0.0173335110915421,-0.00761193638938818,0.00213824718466666,7.4,-0.118399061555784,-0.0684258262557341,0.0219784996444893
7.5,-0.0249519558072661,0.00917561058874622,0.00125165339120214,7.5,-0.186866943882571,-0.0106976268087504,0.018713126097174
7.6,-0.0159927581468585,0.0220714849602351,0.00154775268749298,7.6,-0.195898984065837,0.0468482391303741,0.0177525803706757
7.7,0.00767405845717293,0.0222727607095424,0.010431071050117,7.7,-0.148194956750076,0.0781850989831996,0.0198974085524797
7.8,0.030784415437146,9.86588065496428e-05,0.043397488476679,7.8,-0.0723062510043552,0.0755587251130454,0.0268551891155433
7.9,0.0312051492754306,-0.0220149150300429,0.0538972504674926,7.9,0.00286994130689168,0.038449367207484,0.054550133213778
8,0.0080477682458205,-0.00906750541891542,0.0123968513540158,8,0.0410209267558788,-0.0215605381956674,0.0861341904743443
8.1,-0.000596226452484878,-0.000956280179170309,0.00406922929607599,8.1,0.019496096229456,-0.0122808353478251,0.0321240644614387
8.2,-0.0025315012903916,-0.000459377487996931,0.00178129670959499,8.2,0.0072815970558063,-0.00303054751414369,0.0170926508498332
8.3,-0.00316626860646345,-0.000411394580440894,0.000614962441155934,8.3,0.00396057356039604,-0.010031681234153,0.0139804074785481
8.4,-0.0037571207173954,0.00138742863392863,0.000168551784218564,8.4,-0.00703308313308179,-0.0324105621491543,0.0132415315904133
8.5,-0.00309686227333657,0.00199673801081183,0.000138763038076654,8.5,-0.0384846305852407,-0.0660655453648016,0.0136586682480059
8.6,-0.00222999844780125,0.00148220350478808,0.000527623961241264,8.6,-0.103789612739884,-0.069733181654047,0.0133684358538741
8.7,-0.00296113520161197,1.53622605181702e-05,0.00183306115169532,8.7,-0.173092098216949,0.0395987232786011,0.0164748570143343
8.8,-0.00152413323686217,-0.00323832049320408,0.00283704847875364,8.8,-0.133577294143807,0.105150910690636,0.0177114456699277
8.9,-0.00324726343074255,-0.000735446945890883,0.00246157775888252,8.9,-0.0283584659619177,0.137771215345283,0.018255704301641
9,-0.00311021839020483,0.0272709139672638,0.000631868829159805,9,0.108232806713519,0.124650188464221,0.0178061359317246
9.1,0.0235667941271205,0.0172268796135901,0.000327361934761259,9.1,0.231643235197928,0.0668319455317702,0.0169308749384485
9.2,0.0399246410511645,-0.0147468461382463,0.000356036730888486,9.2,0.300565300114405,-0.00892198234444752,0.0199323616754165
9.3,0.0239860397248629,-0.0370294244720947,0.00054235685321439,9.3,0.28985433869479,-0.0823678444744104,0.0184486043275662
9.4,-0.013275732969902,-0.030591232851896,0.00539336772003015,9.4,0.206645795147999,-0.115243042835504,0.019729821279205
9.5,-0.0448718995876579,-0.00380206817319603,0.0530415462551026,9.5,0.0925519546355139,-0.101385761132044,0.025747617321671
9.6,-0.0481033678385985,0.0281637782722016,0.0887333734628123,9.6,-0.00843881790099662,-0.0533496803656839,0.0559447838844175
9.7,-0.0212451704329226,0.0153356019375198,0.02550308259831,9.7,-0.0613817047205051,0.0198123904120485,0.118315363174435
9.8,-0.00500037247012783,0.00654002402683939,0.00576434446526404,9.8,-0.0392287644916748,0.0230326390002061,0.0547460990719005
9.9,0.00129895384257868,0.00106073140564822,0.00130966814828384,9.9,-0.0160767086151012,0.0166733649058835,0.0211794471553891
10,0.00243858248515106,-0.000516047652691688,0.000424602976438313,10,-0.000173540362682232,0.0390471170729361,0.0146503172066231
10.1,0.00214791342998971,-0.000924822716977991,0.000153824303785259,10.1,0.0393062223314763,0.0889065910851232,0.0141236304622414
10.2,0.000862113016973857,-0.000495942086619794,0.000263511506818425,10.2,0.127119653995623,0.103333868317221,0.0139767934630378
10.3,0.000239878916122835,0.007097860367796,0.000874071394379597,10.3,0.231882584745591,-0.0207259323311461,0.016576767528152
10.4,0.00745774254185649,0.0161748432917179,0.00141327335151441,10.4,0.211789486494505,-0.104743827983138,0.0163979805469692
10.5,0.0248770256729274,0.0170865504362645,0.000755448713321857,10.5,0.108512726585094,-0.163993656710839,0.0165013898347754
10.6,0.042072508495772,-0.041711200342931,0.000315825069810821,10.6,-0.0558139856975929,-0.177061572599686,0.018486527616523
10.7,0.00218412220480455,-0.0520947411492158,0.000548451837634101,10.7,-0.232273335681562,-0.13983760716386,0.018407277256563
10.8,-0.0495717795269276,-0.0190341736374985,8.96633190961687e-05,10.8,-0.371219051071484,-0.0531082093795931,0.0176991609210532
10.9,-0.067919684759759,0.0310257942332472,0.000107138784690087,10.9,-0.423406284090593,0.0455164643664995,0.0183440044180615
11,-0.0355863200826224,0.0580111110966494,0.00058425805278122,11,-0.37752748280664,0.123134574295693,0.0183737411347663
11.1,0.0220529705035732,0.0414942191187718,0.0030648136467394,11.1,-0.253632796394633,0.149574726807923,0.0193596968060385
11.2,0.0633906732004988,0.00412313088676996,0.0621886582407314,11.2,-0.103828599686462,0.124219465507423,0.0250940155877109
11.3,0.0668816333015096,-0.0363560059014757,0.126640612732805,11.3,0.019901154038309,0.059936231043078,0.0533470065267551
11.4,0.0318025450767318,-0.0201713902411473,0.0414909130353325,11.4,0.0784463616887433,-0.0226103496990705,0.134869183958865
11.5,0.00979641758450508,-0.0090354909469019,0.00956487372975603,11.5,0.0551027767719102,-0.0362222990010008,0.0950243997644704
11.6,0.00159749032581303,-0.00276920508140802,0.00214287654943869,11.6,0.0180613856706348,-0.0169759818452652,0.0328296196124069
11.7,-0.0032582807786575,0.00168034923679261,0.000379301312835256,11.7,-0.00146536791537247,0.000430261221387172,0.0159414111785586
11.8,-0.0010120331007786,0.00681290221673369,0.000195095150464714,11.8,-0.00237055085161252,0.00805864024797316,0.0136121367424148
11.9,0.00673737881957941,0.00464934907116908,0.000671475130594134,11.9,0.00700864552293529,0.0070019396434192,0.0134306433316286
12,0.0110899446561478,-0.0139381536291148,0.0012543902444059,12,0.014403278602182,-0.0168252010253951,0.0142960577226839

